Breast Tumor Cellularity Assessment using Deep Neural Networks

Breast cancer is one of the main causes of death worldwide. Histopathological cellularity assessment of residual tumors in post-surgical tissues is used to analyze a tumor's response to a therapy. Correct cellularity assessment increases the chances of getting an appropriate treatment and facilitates the patient's survival. In current clinical practice, tumor cellularity is manually estimated by pathologists; this process is tedious and prone to errors or low agreement rates between assessors. In this work, we evaluated three strong novel Deep Learning-based approaches for automatic assessment of tumor cellularity from post-treated breast surgical specimens stained with hematoxylin and eosin. We validated the proposed methods on the BreastPathQ SPIE challenge dataset that consisted of 2395 image patches selected from whole slide images acquired from 64 patients. Compared to expert pathologist scoring, our best performing method yielded the Cohen's kappa coefficient of 0.70 (vs. 0.42 previously known in literature) and the intra-class correlation coefficient of 0.89 (vs. 0.83). Our results suggest that Deep Learning-based methods have a significant potential to alleviate the burden on pathologists, enhance the diagnostic workflow, and, thereby, facilitate better clinical outcomes in breast cancer treatment.

==> conf_intervals.txt <==
*MSE*
Segmentation + GBT Regressor (random)  :median=0.023+0.0033-0.0036	lo_ci=0.019	hi_ci=0.026
Segmentation + GBT Regressor (ImageNet):median=0.022+0.0036-0.0036	lo_ci=0.019	hi_ci=0.026
Segmentation + NN Regressor (random)   :median=0.013+0.0022-0.0020	lo_ci=0.011	hi_ci=0.015
Segmentation + NN Regressor (ImageNet) :median=0.013+0.0021-0.0019	lo_ci=0.011	hi_ci=0.015
___________________________________________________________________________________________
Segmentation ensemble GBT+NN (random)  :median=0.016+0.0026-0.0023	lo_ci=0.013	hi_ci=0.018
Segmentation ensemble GBT+NN (ImageNet):median=0.014+0.0022-0.0021	lo_ci=0.012	hi_ci=0.017
___________________________________________________________________________________________
ResNet34, regression (random)       :   median=0.015+0.0023-0.0022	lo_ci=0.013	hi_ci=0.018
ResNet34, regression (ImageNet)     :   median=0.011+0.0016-0.0013	lo_ci=0.010	hi_ci=0.012
ResNet50, regression (random)       :   median=0.025+0.0029-0.0028	lo_ci=0.022	hi_ci=0.028
ResNet50, regression (ImageNet)     :   median=0.011+0.0015-0.0014	lo_ci=0.009	hi_ci=0.012
Xception, regression (random)       :   median=0.017+0.0024-0.0021	lo_ci=0.015	hi_ci=0.020
Xception, regression (ImageNet)     :   median=0.010+0.0018-0.0015	lo_ci=0.009	hi_ci=0.012
Xception, classification (random)   :   median=0.012+0.0017-0.0017	lo_ci=0.010	hi_ci=0.014
Xception, classification (ImageNet) :   median=0.010+0.0014-0.0012	lo_ci=0.009	hi_ci=0.012
___________________________________________________________________________________________
Combined model                      :   median=0.010+0.0014-0.0014	lo_ci=0.008	hi_ci=0.011


*Prediction Probability*
Segmentation + GBT Regressor (random)   : median=0.854+0.0189-0.0191	lo_ci=0.835	hi_ci=0.873
Segmentation + GBT Regressor (ImageNet) : median=0.872+0.0163-0.0171	lo_ci=0.855	hi_ci=0.888
Segmentation + NN Regressor (random)    : median=0.897+0.0129-0.0143	lo_ci=0.882	hi_ci=0.910
Segmentation + NN Regressor (ImageNet)  : median=0.901+0.0129-0.0145	lo_ci=0.886	hi_ci=0.914
___________________________________________________________________________________________
Segmentation ensemble GBT+NN (random)   : median=0.882+0.0159-0.0155	lo_ci=0.866	hi_ci=0.898
Segmentation ensemble GBT+NN (ImageNet) : median=0.897+0.0147-0.0154	lo_ci=0.882	hi_ci=0.912
___________________________________________________________________________________________
ResNet34, regression (random)       : median=0.881+0.0150-0.0149	lo_ci=0.866	hi_ci=0.896
ResNet34, regression (ImageNet)     : median=0.913+0.0108-0.0111	lo_ci=0.902	hi_ci=0.923
___________________________________________________________________________________________
ResNet50, regression (random)       : median=0.841+0.0168-0.0184	lo_ci=0.823	hi_ci=0.858
ResNet50, regression (ImageNet)     : median=0.912+0.0104-0.0111	lo_ci=0.901	hi_ci=0.923
Xception, regression (random)       : median=0.875+0.0135-0.0169	lo_ci=0.858	hi_ci=0.889
Xception, regression (ImageNet)     : median=0.918+0.0112-0.0126	lo_ci=0.905	hi_ci=0.929
Xception, classification (random)   : median=0.908+0.0112-0.0127	lo_ci=0.896	hi_ci=0.920
Xception, classification (ImageNet) : median=0.917+0.0108-0.0129	lo_ci=0.904	hi_ci=0.927
___________________________________________________________________________________________
Combined model                      : median=0.917+0.0112-0.0121	lo_ci=0.905	hi_ci=0.929


*Cohen kappa*
Segmentation + GBT Regressor (random)   : median=0.537+0.0557-0.0590	lo_ci=0.478	hi_ci=0.593
Segmentation + GBT Regressor (ImageNet) : median=0.571+0.0508-0.0509	lo_ci=0.520	hi_ci=0.622
Segmentation + NN Regressor (random)    : median=0.652+0.0493-0.0508	lo_ci=0.601	hi_ci=0.701
Segmentation + NN Regressor (ImageNet)  : median=0.658+0.0463-0.0535	lo_ci=0.604	hi_ci=0.704
___________________________________________________________________________________________
Segmentation ensemble GBT+NN (random)   : median=0.628+0.0485-0.0524	lo_ci=0.575	hi_ci=0.676
Segmentation ensemble GBT+NN (ImageNet) : median=0.642+0.0483-0.0499	lo_ci=0.592	hi_ci=0.691
___________________________________________________________________________________________
ResNet34, regression (random)       : median=0.612+0.0496-0.0541	lo_ci=0.558	hi_ci=0.661
ResNet34, regression (ImageNet)     : median=0.649+0.0503-0.0508	lo_ci=0.599	hi_ci=0.700
ResNet50, regression (random)       : median=0.514+0.0472-0.0486	lo_ci=0.465	hi_ci=0.561
ResNet50, regression (ImageNet)     : median=0.652+0.0481-0.0498	lo_ci=0.603	hi_ci=0.701
Xception, regression (random)       : median=0.564+0.0536-0.0518	lo_ci=0.512	hi_ci=0.617
Xception, regression (ImageNet)     : median=0.669+0.0440-0.0535	lo_ci=0.616	hi_ci=0.713
Xception, classification (random)   : median=0.696+0.0441-0.0456	lo_ci=0.651	hi_ci=0.740
Xception, classification (ImageNet) : median=0.689+0.0455-0.0464	lo_ci=0.642	hi_ci=0.734
___________________________________________________________________________________________
Combined model                      : median=0.692+0.0463-0.0483	lo_ci=0.643	hi_ci=0.738


*Intraclass correlation coefficient (ICC)*
Segmentation + GBT Regressor (random)   : median=0.785+0.0373-0.0414	lo_ci=0.744	hi_ci=0.823
Segmentation + GBT Regressor (ImageNet) : median=0.787+0.0355-0.0420	lo_ci=0.745	hi_ci=0.823
Segmentation + NN Regressor (random)    : median=0.866+0.0234-0.0267	lo_ci=0.839	hi_ci=0.889
Segmentation + NN Regressor (ImageNet)  : median=0.865+0.0260-0.0306	lo_ci=0.835	hi_ci=0.891
___________________________________________________________________________________________
Segmentation ensemble GBT+NN (random)   : median=0.851+0.0273-0.0326	lo_ci=0.819	hi_ci=0.879
Segmentation ensemble GBT+NN (ImageNet) : median=0.853+0.0264-0.0316	lo_ci=0.821	hi_ci=0.879
___________________________________________________________________________________________
ResNet34, regression (random)       : median=0.841+0.0294-0.0313	lo_ci=0.810	hi_ci=0.870
ResNet34, regression (ImageNet)     : median=0.868+0.0232-0.0283	lo_ci=0.840	hi_ci=0.892
ResNet50, regression (random)       : median=0.803+0.0342-0.0379	lo_ci=0.765	hi_ci=0.837
ResNet50, regression (ImageNet)     : median=0.867+0.0264-0.0237	lo_ci=0.844	hi_ci=0.894
Xception, regression (random)       : median=0.834+0.0286-0.0330	lo_ci=0.801	hi_ci=0.862
Xception, regression (ImageNet)     : median=0.881+0.0227-0.0286	lo_ci=0.853	hi_ci=0.904
Xception, classification (random)   : median=0.881+0.0252-0.0246	lo_ci=0.856	hi_ci=0.906
Xception, classification (ImageNet) : median=0.883+0.0224-0.0249	lo_ci=0.858	hi_ci=0.905
___________________________________________________________________________________________
Combined model                      : median=0.888+0.0214-0.0241	lo_ci=0.864	hi_ci=0.909


==> mse.csv <==
0,0.06764858,0.027563167,0.145416907,0.041170557
1,0.035162563,0.045957414,0.084231505,0.034803107
2,0.032328462,0.028706643,0.06522627,0.034923291
3,0.018151695,0.019779234,0.047288804,0.044820718
4,0.014081741,0.01526071,0.042599011,0.06573712
5,0.013204032,0.017166108,0.041035468,0.079800969
6,0.011051858,0.013806684,0.035783008,0.059110571
7,0.011496281,0.016517851,0.038618352,0.042880896
8,0.009039243,0.015160708,0.031739394,0.035121984
9,0.008635542,0.013977442,0.033317985,0.057540368
10,0.00778162,0.013328157,0.028918851,0.026289245
11,0.007427623,0.013433847,0.027427919,0.027511025
12,0.007479287,0.013761,0.026728305,0.02487912
13,0.006363071,0.013420738,0.02413811,0.028652524
14,0.00568328,0.013054239,0.024809385,0.020397173
15,0.006526007,0.013490279,0.022463317,0.035903231
16,0.005723056,0.014759999,0.023076108,0.026535024
17,0.004726315,0.012046012,0.019453594,0.028906465
18,0.004820818,0.014875857,0.020102198,0.021207557
19,0.004838108,0.01400854,0.018286004,0.05636159
20,0.00436492,0.013195668,0.017913302,0.021230166
21,0.004270658,0.013140714,0.016261714,0.024248212
22,0.004155478,0.012316975,0.017687806,0.026137125
23,0.003520418,0.011998427,0.016329311,0.035094042
24,0.003347249,0.013187126,0.015846501,0.0253657
25,0.003344253,0.014838156,0.013867241,0.021347582
26,0.003252165,0.013334777,0.0137219,0.027516915
27,0.003289122,0.014585726,0.013354597,0.026370038
28,0.00295171,0.012483409,0.013151794,0.023400666
29,0.003054099,0.012242848,0.011063917,0.02239447
30,0.00257915,0.013141954,0.012799457,0.024705869
31,0.002584813,0.013867673,0.011141593,0.021030077
32,0.002347471,0.012648963,0.01158089,0.020571753
33,0.002483864,0.01301995,0.009561574,0.024035537
34,0.002193948,0.012700097,0.011238329,0.026069272
35,0.002426065,0.012224332,0.008442727,0.019818695
36,0.002347388,0.013682108,0.009506145,0.024156778
37,0.002278311,0.013693215,0.008794948,0.023663884
38,0.002222282,0.013470794,0.008762185,0.021068466
39,0.00221201,0.013804252,0.009815554,0.02636632
40,0.001953056,0.011517688,0.008490432,0.020994968
41,0.00181232,0.013552797,0.007816627,0.019232334
42,0.002147277,0.011537377,0.008043065,0.02844664
43,0.002028397,0.012862506,0.007302522,0.025245931
44,0.001833331,0.011239704,0.007996317,0.023558935
45,0.001791804,0.01252415,0.00695033,0.021026713
46,0.001746807,0.01226627,0.006042375,0.020708042
47,0.001559024,0.012887732,0.006928336,0.020604225
48,0.00144773,0.012889524,0.006976204,0.021661405
49,0.001581787,0.013968452,0.006698889,0.020569833
50,0.001577739,0.012715657,0.006300477,0.022063945
51,0.001634931,0.013134286,0.006351259,0.018155838
52,0.001553815,0.011636195,0.006207026,0.023117173
53,0.001580491,0.013358201,0.0058666,0.029828785
54,0.001384473,0.011975394,0.005553022,0.019404925
55,0.001429246,0.01164122,0.005827349,0.022867146
56,0.001297352,0.011468736,0.005187813,0.021443875
57,0.001382957,0.01277767,0.00550878,0.018735354
58,0.001408002,0.0126867,0.005522474,0.017786762
59,0.001439678,0.011382086,0.005267248,0.018700566
60,0.001258638,0.011517285,0.005606693,0.02070235
61,0.001099506,0.012348935,0.004842068,0.025829029
62,0.001124107,0.011943992,0.004971848,0.022264473
63,0.001270879,0.012526078,0.004455638,0.019118243
64,0.00109816,0.012416059,0.004919386,0.018067787
65,0.001119554,0.012483409,0.004679516,0.027289868
66,0.001168693,0.012561055,0.00443411,0.017960303
67,0.001129278,0.011808123,0.004991132,0.01967814
68,0.001120374,0.012234214,0.00423607,0.017534889
69,0.001080636,0.012561003,0.003996303,0.021344315
70,0.00108156,0.012053528,0.004152866,0.018080199
71,0.001048672,0.011592344,0.004542268,0.017620463
72,0.000893398,0.011900658,0.004339709,0.024479288
73,0.000945878,0.011672088,0.00441631,0.018460067
74,0.000973092,0.012536227,0.004417798,0.018295721
75,0.000977894,0.011614534,0.003882222,0.018510571
76,0.000954459,0.012865305,0.003821102,0.020953455
77,0.001079777,0.011470675,0.003709169,0.018097426
78,0.000864348,0.012002265,0.003830226,0.018133011
79,0.000943543,0.012138737,0.003536967,0.017450115
80,0.000955726,0.012021988,0.004112111,0.017663401
81,0.001003105,0.011311892,0.003530745,0.017880226
82,0.000898894,0.012313391,0.00355187,0.02246865
83,0.00084491,0.012215488,0.003290851,0.020081164
84,0.000821331,0.011858788,0.003228604,0.021268579
85,0.000829318,0.013445508,0.003791277,0.018089363
86,0.000865588,0.011738343,0.003415733,0.019128584
87,0.000909905,0.012565599,0.003509155,0.020246538
88,0.000717718,0.012257692,0.003492406,0.019122125
89,0.000913427,0.011491059,0.003127761,0.018811001
90,0.000773814,0.010965405,0.003430811,0.018663721
91,0.00078234,0.012782017,0.003303792,0.021269774
92,0.00080262,0.011468983,0.003463298,0.018127852
93,0.000773328,0.012296627,0.002938585,0.020290577
94,0.000689894,0.011517054,0.002898458,0.018815547
95,0.000723709,0.011646269,0.002926239,0.019460382
96,0.000727276,0.011891628,0.00287781,0.019765157
97,0.000707147,0.012276187,0.003081664,0.019394464
98,0.00073011,0.011249356,0.002803168,0.018440259
99,0.000755461,0.012591971,0.002827002,0.018331188
100,0.000658294,0.012512411,0.002655992,0.018344018
101,0.000697351,0.011477403,0.002731928,0.018422233
102,0.00075575,0.010782202,0.002586215,0.018410599
103,0.000611363,0.011520491,0.002813854,0.01735525
104,0.000662544,0.011208256,0.002861448,0.01894229

==> resnet34vsFPN_logs.csv <==
1,0.167798145,0.121561271,0.134665516,0.11861695
2,0.244330893,0.16277879,0.167839517,0.166329788
3,0.221536415,0.185532446,0.188644594,0.186771184
4,0.22466263,0.262534219,0.26154541,0.220383993
5,0.202567113,0.272442145,0.235576484,0.187113449
6,0.203852088,0.293684327,0.244086747,0.19658501
7,0.18140134,0.331685994,0.24759701,0.195696252
8,0.181180038,0.321850035,0.23968087,0.194629999
9,0.183232619,0.282074426,0.205162295,0.199309881
10,0.202121861,0.244041599,0.193085893,0.217126545
11,0.209829399,0.255266956,0.200332433,0.240580607
12,0.209764131,0.234554259,0.200655391,0.2569785
13,0.217416698,0.250079363,0.206657065,0.27171285
14,0.222211063,0.278153369,0.214206808,0.288839905
15,0.211178795,0.283279422,0.216777301,0.305949139
16,0.206597245,0.275859227,0.213333794,0.318601138
17,0.206702936,0.275326304,0.212405456,0.330189626
18,0.202764496,0.273458148,0.206916897,0.331643363
19,0.198229706,0.265101295,0.203590324,0.33084506
20,0.19682263,0.262690217,0.200340508,0.331545642
21,0.200783919,0.269848358,0.209531364,0.333190345
22,0.203884819,0.274153994,0.211724909,0.338397896
23,0.209735366,0.282129287,0.218256379,0.345815429
24,0.21981021,0.327164936,0.223894668,0.357375728
25,0.222262607,0.364435165,0.236250259,0.366531301
26,0.219553596,0.394430035,0.237752128,0.376970884
27,0.21941474,0.402037507,0.24802033,0.384690971
28,0.216032548,0.439502429,0.25483905,0.401668191
29,0.218546603,0.409243655,0.253145067,0.405336479
30,0.21745598,0.417448852,0.250534953,0.405936676
31,0.237605352,0.442069335,0.249803939,0.401106168
32,0.239674585,0.446941766,0.242699853,0.401363974
33,0.247087291,0.455627342,0.250589471,0.389281275
34,0.257648484,0.49594693,0.263804005,0.400104741
35,0.263070325,0.482551969,0.26534564,0.409660326
36,0.253044894,0.441747718,0.272608095,0.421437035
37,0.260972425,0.457349708,0.279046765,0.4229892
38,0.267586557,0.426007116,0.264053651,0.430455889
39,0.289447347,0.399226791,0.276291023,0.42045562
40,0.319796247,0.407597713,0.294108278,0.422644432
41,0.333488018,0.412250584,0.292873374,0.43114849
42,0.335510848,0.411574976,0.297910749,0.431042168
43,0.362015436,0.426470197,0.305068302,0.431839936
44,0.371079108,0.435265824,0.298927711,0.428455594
45,0.343237944,0.421011027,0.304376242,0.417917218
46,0.353800087,0.42660588,0.305147976,0.40733503
47,0.357787767,0.420393376,0.292784497,0.414653289
48,0.330613792,0.400070551,0.307665902,0.405490354
49,0.28722271,0.397629707,0.301334137,0.413240281
50,0.290095447,0.415053171,0.279125814,0.420280975
51,0.321079153,0.416621646,0.305728496,0.43536069
52,0.324636959,0.427177597,0.317999496,0.4268996
53,0.336404245,0.437365118,0.326652946,0.44625045
54,0.356474187,0.447231587,0.351327973,0.439563333
55,0.415254801,0.437910537,0.362014955,0.429161269
56,0.39720157,0.439474992,0.340294424,0.410911584
57,0.402818913,0.430815138,0.371229384,0.431127295
58,0.414431089,0.448642399,0.376272772,0.449425659
59,0.407462385,0.45852705,0.390615426,0.452484264
60,0.370544686,0.460190409,0.375518181,0.477667109
61,0.355615346,0.47986506,0.402121863,0.493827582
62,0.381584747,0.489176954,0.374470406,0.482269671
63,0.374152924,0.488630899,0.364806073,0.466182267
64,0.375296649,0.48129095,0.335390557,0.48627437
65,0.363318564,0.499197033,0.394014105,0.483218659
66,0.350209794,0.512310001,0.387204715,0.485483772
67,0.320151245,0.522720699,0.391029979,0.495586057
68,0.312859763,0.526254338,0.405708237,0.493153652
69,0.312599819,0.522370575,0.423612807,0.488386151
70,0.306693994,0.521991974,0.407046729,0.498672568
71,0.315615398,0.506695912,0.411710035,0.506970658
72,0.313378864,0.50327276,0.431078635,0.511068832
73,0.316109305,0.500257158,0.443046468,0.504277691
74,0.320057043,0.518269158,0.437718452,0.502484267
75,0.341689104,0.512000569,0.416731027,0.503786584
76,0.34206074,0.514367658,0.420751735,0.499991884
77,0.347898976,0.524814909,0.423587445,0.497864709
78,0.367468688,0.526657006,0.377382042,0.527868405
79,0.356909333,0.518602129,0.392948964,0.541897221
80,0.380007303,0.514434117,0.416102616,0.529492839
81,0.401926025,0.532079416,0.39870611,0.517720563
82,0.405744418,0.519750002,0.393936313,0.508364603
83,0.3882609,0.522574741,0.422435613,0.492151257
84,0.410638262,0.535671093,0.418246767,0.482660013
85,0.388541449,0.542694039,0.410448152,0.479789617
86,0.368785655,0.525513805,0.425951881,0.49137585
87,0.383949676,0.503525729,0.404708986,0.503598588
88,0.382952503,0.496565411,0.417357608,0.496391891
89,0.378728765,0.479638244,0.432149577,0.499888265
90,0.392671157,0.465546694,0.435769137,0.508794077
91,0.389268542,0.44525763,0.442686705,0.512525603
92,0.372666228,0.465149059,0.468993068,0.497405705
93,0.360466176,0.455494077,0.453525813,0.490559603
94,0.351132514,0.444867843,0.430431216,0.489658615
95,0.320335162,0.434452503,0.431113233,0.504675775
96,0.313956658,0.440652739,0.439507949,0.501349088
97,0.315435897,0.417425023,0.443021026,0.529492793
98,0.316854546,0.425575982,0.43156543,0.549064585
99,0.318940827,0.441247901,0.43430148,0.550005877
100,0.30965965,0.472452907,0.427289743,0.540022107
101,0.316782678,0.481055111,0.40361956,0.542692098
102,0.312527169,0.508683434,0.403199367,0.523461945
103,0.318146334,0.500547629,0.421308463,0.519083732
104,0.351282521,0.468808505,0.427485481,0.527850619
105,0.369106371,0.433047128,0.40730329,0.53219118
106,0.371245762,0.399054383,0.415111305,0.540498963
107,0.383828909,0.393932034,0.435049729,0.547547995
108,0.407949229,0.40198127,0.456484317,0.537381293
109,0.383580342,0.422677968,0.466774501,0.537704586
110,0.374688381,0.421384362,0.483850473,0.547126391
111,0.378878437,0.43884477,0.460975993,0.537915043
112,0.384238151,0.441577356,0.42052925,0.531721048
113,0.358110339,0.436476443,0.404103625,0.541664529
114,0.3688637,0.427578339,0.378098888,0.542994469
115,0.370245733,0.441413377,0.398909732,0.523357247
116,0.362032454,0.435458377,0.451428725,0.525983777
117,0.342004397,0.409705207,0.460740107,0.533792905
118,0.336151568,0.412094051,0.45983577,0.541553917
119,0.309467477,0.404519007,0.463917664,0.52302815
120,0.338474338,0.420537709,0.440824088,0.530467308
121,0.348963538,0.435127364,0.426121325,0.527953054
122,0.348934442,0.447193807,0.432117802,0.527055363
123,0.378732205,0.458866212,0.415386928,0.526297937
124,0.383942857,0.467765707,0.40471124,0.53835267
125,0.361597008,0.442557218,0.393715701,0.527888727
126,0.376330105,0.44060569,0.355229697,0.516599416
127,0.369571238,0.441483759,0.337082228,0.5204412
128,0.343559205,0.435769795,0.355169742,0.523253641
129,0.339555811,0.439171759,0.36986345,0.518288669
130,0.3359883,0.440569832,0.394132625,0.53677964
131,0.311318342,0.448828702,0.396935039,0.547866782
132,0.34804065,0.450675137,0.4058792,0.539469158
133,0.365519434,0.449448863,0.385261131,0.52354823
134,0.369229063,0.455615648,0.412506255,0.531213152
135,0.383281752,0.471781469,0.409796851,0.523388447
136,0.401688696,0.47028407,0.447374122,0.512701101
137,0.393910347,0.489561835,0.445345401,0.505005502
138,0.40570399,0.483708517,0.438947972,0.513465122
139,0.402164926,0.487897351,0.420740184,0.495590267
140,0.413100001,0.476374648,0.455139592,0.495342423
141,0.398353143,0.483843846,0.427660299,0.509531988
142,0.385231499,0.474139609,0.447578327,0.521867505
143,0.360702298,0.475657697,0.48824499,0.526631185
144,0.359288817,0.477286182,0.501659605,0.537466655
145,0.351027048,0.496298378,0.459829977,0.539792977
146,0.381668185,0.488505366,0.454869968,0.523650418
147,0.389393675,0.491164711,0.452200807,0.494662564
148,0.407833794,0.503499241,0.423843095,0.477334036
149,0.419047472,0.501526005,0.393164447,0.474817052
150,0.414271893,0.493844577,0.416989314,0.479856587
151,0.38863167,0.500079816,0.452229915,0.500531428
152,0.41124082,0.510076248,0.443466199,0.524880026
153,0.392684945,0.512785486,0.442096687,0.532395553
154,0.402542785,0.53093243,0.473506514,0.545168049
155,0.393878929,0.511181398,0.485542878,0.538546508
156,0.392540799,0.512795407,0.465170305,0.527693946
157,0.362113441,0.489850939,0.467522905,0.541021959
158,0.370578958,0.483876147,0.483966927,0.540000853
159,0.350510283,0.479998476,0.474436209,0.530212868
160,0.364160385,0.485846415,0.409381929,0.531472389
161,0.372725605,0.489129079,0.437057528,0.534598138
162,0.369821045,0.501905211,0.470513222,0.525968902
